Semantically-Guided Video Object Segmentation

This paper tackles the problem of semi-supervised video object segmentation, that is, segmenting an object in a sequence given its mask in the first frame. One of the main challenges in this scenario is the change of appearance of the objects of interest. Their semantics, on the other hand, do not vary. This paper investigates how to take advantage of such invariance via the introduction of a semantic prior that guides the appearance model. Specifically, given the segmentation mask of the first frame of a sequence, we estimate the semantics of the object of interest, and propagate that knowledge throughout the sequence to improve the results based on an appearance model. We present Semantically-Guided Video Object Segmentation (SGV), which improves results over previous state of the art on two different datasets using a variety of evaluation metrics, while running in half a second per frame.

==> data/per_seq_mean_F.txt <==
                 Seq	    SGV	  OSVOS	    MSK	    OFL	    BVS	    FCP	    JMP	    HVS	    SEA	    TSP
           Blackswan	 0.9765	 0.9753	 0.8936	 0.9845	 0.9655	 0.9045	 0.9453	 0.9101	 0.9569	 0.8567
                Cows	 0.9724	 0.9618	 0.8118	 0.8561	 0.8509	 0.6669	 0.6995	 0.6324	 0.6772	 0.5445
      Car-Roundabout	 0.9502	 0.9076	 0.9260	 0.7622	 0.6245	 0.4781	 0.6187	 0.5510	 0.7096	 0.4346
          Car-Shadow	 0.9455	 0.9425	 0.9475	 0.7479	 0.4735	 0.6424	 0.6246	 0.5941	 0.7553	 0.5127
               Camel	 0.9385	 0.8789	 0.7355	 0.8466	 0.7052	 0.6172	 0.7107	 0.8712	 0.6138	 0.5292
      Horsejump-High	 0.9348	 0.8680	 0.8514	 0.9037	 0.8044	 0.6987	 0.6527	 0.8073	 0.6549	 0.3434
               Libby	 0.9081	 0.9026	 0.8559	 0.6138	 0.8388	 0.3892	 0.3650	 0.6406	 0.2094	 0.0907
                Goat	 0.9074	 0.8952	 0.8141	 0.8478	 0.5839	 0.5764	 0.6173	 0.5458	 0.4697	 0.4039
             Parkour	 0.9002	 0.8481	 0.8742	 0.8695	 0.6782	 0.2921	 0.4177	 0.3228	 0.2782	 0.0941
       Drift-Chicane	 0.8974	 0.9156	 0.9635	 0.2187	 0.0761	 0.4769	 0.3380	 0.5467	 0.1595	 0.0331
                 Dog	 0.8759	 0.9207	 0.8845	 0.8283	 0.5944	 0.6718	 0.5964	 0.6355	 0.5428	 0.2952
           Bmx-Trees	 0.8311	 0.7361	 0.7360	 0.1636	 0.6524	 0.3238	 0.3093	 0.2816	 0.1254	 0.1381
             Soapbox	 0.8307	 0.8135	 0.8424	 0.6739	 0.7618	 0.4234	 0.6774	 0.6896	 0.7498	 0.3356
      Drift-Straight	 0.8304	 0.7137	 0.5503	 0.2719	 0.4188	 0.4792	 0.4728	 0.2658	 0.5003	 0.2127
         Dance-Twirl	 0.7955	 0.7158	 0.8094	 0.6066	 0.4811	 0.4274	 0.5204	 0.5157	 0.2135	 0.1279
       Scooter-Black	 0.7892	 0.7173	 0.6609	 0.7371	 0.4072	 0.3633	 0.5285	 0.5741	 0.7219	 0.4105
           Kite-Surf	 0.6727	 0.6270	 0.4385	 0.4969	 0.6454	 0.3616	 0.3095	 0.3746	 0.2854	 0.2677
          Breakdance	 0.6325	 0.7446	 0.7251	 0.5232	 0.4878	 0.4726	 0.5110	 0.4732	 0.3893	 0.0699
      Motocross-Jump	 0.6177	 0.6437	 0.5269	 0.4736	 0.3763	 0.3863	 0.5390	 0.1371	 0.4043	 0.1164
  Paragliding-Launch	 0.3935	 0.3978	 0.2286	 0.2530	 0.3242	 0.1829	 0.1762	 0.2064	 0.1799	 0.1220


==> data/per_seq_mean_J.txt <==
                 Seq	    SGV	  OSVOS	    MSK	    OFL	    BVS	    FCP	    JMP	    HVS	    SEA	    TSP
      Car-Roundabout	 0.9647	 0.9534	 0.9599	 0.9028	 0.8506	 0.7166	 0.7256	 0.7774	 0.7077	 0.6139
                Cows	 0.9458	 0.9456	 0.8818	 0.9108	 0.8949	 0.8116	 0.7563	 0.7791	 0.7068	 0.5946
           Blackswan	 0.9447	 0.9423	 0.9030	 0.9471	 0.9431	 0.9080	 0.9300	 0.9165	 0.9328	 0.8717
          Car-Shadow	 0.9339	 0.9373	 0.9349	 0.8447	 0.5781	 0.7225	 0.6452	 0.6990	 0.7748	 0.6355
               Camel	 0.9302	 0.8512	 0.8009	 0.8667	 0.6693	 0.7340	 0.6395	 0.8763	 0.6494	 0.6539
                 Dog	 0.9147	 0.9070	 0.9086	 0.8968	 0.7232	 0.7739	 0.6733	 0.7221	 0.5811	 0.3134
      Drift-Straight	 0.9004	 0.6756	 0.5602	 0.3380	 0.4016	 0.6684	 0.6177	 0.2954	 0.5130	 0.1975
             Parkour	 0.8933	 0.8556	 0.8820	 0.8590	 0.7559	 0.3222	 0.3421	 0.2397	 0.1206	 0.0700
                Goat	 0.8732	 0.8802	 0.8452	 0.8653	 0.6612	 0.6775	 0.7309	 0.5797	 0.5355	 0.4440
      Horsejump-High	 0.8691	 0.7799	 0.8173	 0.8626	 0.8006	 0.6760	 0.5857	 0.7653	 0.6375	 0.2362
       Scooter-Black	 0.8682	 0.7115	 0.8248	 0.8074	 0.3374	 0.5036	 0.6260	 0.6244	 0.7927	 0.3775
      Motocross-Jump	 0.8490	 0.8160	 0.6852	 0.6073	 0.3409	 0.5114	 0.5832	 0.0988	 0.3865	 0.1230
             Soapbox	 0.8404	 0.8116	 0.8993	 0.6870	 0.7894	 0.4492	 0.7585	 0.6840	 0.7832	 0.2468
               Libby	 0.8194	 0.8077	 0.7749	 0.5530	 0.7764	 0.3156	 0.2948	 0.5529	 0.2262	 0.0697
         Dance-Twirl	 0.8067	 0.6701	 0.8444	 0.5390	 0.4916	 0.4709	 0.4442	 0.3178	 0.1168	 0.0991
       Drift-Chicane	 0.8003	 0.8349	 0.8620	 0.1040	 0.0331	 0.4568	 0.2431	 0.3308	 0.1190	 0.0184
           Kite-Surf	 0.7440	 0.6858	 0.6000	 0.7026	 0.4255	 0.5769	 0.5003	 0.4055	 0.4865	 0.3659
  Paragliding-Launch	 0.6513	 0.6254	 0.6205	 0.6374	 0.6400	 0.5706	 0.5892	 0.5372	 0.5768	 0.3010
          Breakdance	 0.6345	 0.7079	 0.7615	 0.5216	 0.4998	 0.5669	 0.4779	 0.5496	 0.3290	 0.0560
           Bmx-Trees	 0.6093	 0.5551	 0.5749	 0.1486	 0.3819	 0.2481	 0.2292	 0.1785	 0.1130	 0.0949


==> data/performance_drop_curve.txt <==
time  Masktrack  OFL  OSVOS  OURS  fcp
0.000000   0.838481  0.873340  0.878376  0.896816  0.578395  
0.020833   0.840790  0.858841  0.876596  0.883660  0.543463  
0.041667   0.828477  0.841015  0.857346  0.862759  0.552233  
0.062500   0.835029  0.834166  0.873958  0.875464  0.588060  
0.083333   0.846758  0.828525  0.885911  0.880965  0.583624  
0.104167   0.848495  0.826432  0.885086  0.888591  0.570711  
0.125000   0.852709  0.822031  0.886029  0.875231  0.578324  
0.145833   0.848781  0.817401  0.881010  0.861403  0.585831  
0.166667   0.846167  0.804597  0.866243  0.857299  0.579249  
0.187500   0.837059  0.780154  0.859237  0.852930  0.578987  
0.208333   0.839828  0.762861  0.851526  0.840054  0.588354  
0.229167   0.837545  0.753435  0.844156  0.821324  0.594851  
0.250000   0.829381  0.747444  0.828818  0.850513  0.590192  
0.270833   0.839112  0.741368  0.849982  0.838754  0.588707  
0.291667   0.846127  0.734152  0.844485  0.823457  0.578452  
0.312500   0.838459  0.725017  0.827640  0.824074  0.543861  
0.333333   0.825255  0.722392  0.827991  0.846885  0.525558  
0.354167   0.822481  0.716311  0.822344  0.841408  0.527330  
0.375000   0.822932  0.706810  0.812270  0.842391  0.534685  
0.395833   0.810088  0.698400  0.820850  0.835961  0.541459  
0.416667   0.807254  0.694520  0.800379  0.845274  0.536305  
0.437500   0.804550  0.689926  0.808839  0.858435  0.536712  
0.458333   0.795924  0.682463  0.806813  0.861913  0.554589  
0.479167   0.789159  0.671412  0.812463  0.851790  0.559916  
0.500000   0.792605  0.664023  0.814575  0.857067  0.571994  
0.520833   0.798832  0.657286  0.817594  0.837255  0.566214  
0.541667   0.791039  0.644110  0.798234  0.836913  0.564480  
0.562500   0.783224  0.639589  0.792830  0.827318  0.565773  
0.583333   0.777069  0.633819  0.805148  0.843085  0.578940  
0.604167   0.775234  0.625120  0.773030  0.820982  0.587893  
0.625000   0.772386  0.616457  0.778087  0.795362  0.581277  
0.645833   0.768297  0.608211  0.752573  0.811073  0.606295  
0.666667   0.762173  0.604482  0.728702  0.798568  0.615627  
0.687500   0.758657  0.596824  0.749938  0.825468  0.635963  
0.708333   0.760670  0.591324  0.745632  0.820477  0.636909  
0.729167   0.763748  0.586477  0.708258  0.821923  0.675524  
0.750000   0.765700  0.583448  0.698827  0.808734  0.688522  
0.770833   0.756298  0.583037  0.735095  0.811028  0.649121  
0.791667   0.742681  0.576856  0.717852  0.801680  0.622356  
0.812500   0.739450  0.571997  0.704058  0.805759  0.622696  
0.833333   0.746370  0.567369  0.709502  0.817082  0.621129  
0.854167   0.743325  0.564194  0.700175  0.806012  0.594792  
0.875000   0.737412  0.561886  0.709914  0.813771  0.573609  
0.895833   0.753759  0.559713  0.737615  0.839454  0.585188  
0.916667   0.755173  0.551380  0.759642  0.840281  0.584411  
0.937500   0.764917  0.545522  0.757729  0.826118  0.582355  
0.958333   0.766189  0.542188  0.743699  0.832053  0.574835  
0.979167   0.755293  0.537459  0.737113  0.821394  0.570722  
1.000000   0.747206  0.535012  0.718032  0.823849  0.552248  

